Enhanced Differential Testing in Emerging Database Systems

In recent years, a plethora of database management systems have surfaced to meet the demands of various scenarios. Emerging database systems, such as time-series and streaming database systems, are tailored to specific use cases requiring enhanced functionality and performance. However, as they are typically less mature, there can be bugs that either cause incorrect results or errors impacting reliability. To tackle this, we propose enhanced differential testing to uncover various bugs in emerging SQL-like database systems. The challenge is how to deal with differences of these emerging databases. Our insight is that many emerging database systems are conceptually extensions of relational database systems, making it possible to reveal logic bugs leveraging existing relational, known-reliable database systems. However, due to inevitable syntax or semantics gaps, it remains challenging to scale differential testing to various emerging database systems. We enhance differential testing for emerging database systems with three steps: (i) identifying shared clauses; (ii) extending shared clauses via mapping new features back to existing clauses of relational database systems; and (iii) generating differential inputs using extended shared clauses. We implemented our approach in a tool called SQLxDiff and applied it to four popular emerging database systems. In total, we found 57 unknown bugs, of which 17 were logic bugs and 40 were internal errors. Overall, vendors fixed 50 bugs and confirmed 5. Our results demonstrate the practicality and effectiveness of SQLxDiff in detecting bugs in emerging database systems, which has the potential to improve the reliability of their applications.

==> bugs.json <==
[
    {
      "GraphDB": "Neo4j",
      "BugType": "Perf. Bug",
      "Issue Link": "https://github.com/neo4j/neo4j/issues/13003",
      "Status": "Confirmed",
      "Fix Commit": "Unknown",
      "date": "08/12/2022",
      "oracle": "Mutated Query",
      "reporter": "Yuancheng",
      "severity": "Unknown",
      "test": [
          "MATCH (s2:Director)-->()-->()<--()-[s0:IN_GENRE]-(s1:Movie)--(s2:Director) RETURN id(s2) LIMIT 1;",
          "MATCH (s2:Director)-->()-->()<--()-[s0:IN_GENRE]-(s1:Movie)--(s2:Director) RETURN id(s2) ORDER BY s1 LIMIT 1;",
          "MATCH (s2:Director)-->()-->()<--()-[s0:IN_GENRE]-(s1:Movie)--(s2:Director) RETURN id(s2);"
      ],
      "bug title": "Some queries are running unexpectedly slow",
      "bug comment": "Problematic Query:  `MATCH (s2:Director)-->()-->()<--()-[s0:IN_GENRE]-(s1:Movie)--(s2:Director) RETURN id(s2) LIMIT 1;` This query is super slow and it is not using the optimal query plan"
    },
    {
      "GraphDB": "Neo4j",
      "BugType": "Logic Bug",
      "Issue Link": "https://github.com/neo4j/neo4j/issues/12996",
      "Status": "Confirmed",
      "Fix Commit": "Unknown",
      "date": "07/12/2022",
      "oracle": "Mutated Query",
      "reporter": "Yuancheng",
      "severity": "Unknown",
      "test": [
          "MATCH (a)-[b:RATED]->(c) RETURN count(a) SKIP 1;",
          "MATCH (a)-[b:RATED]->(c) RETURN count(b) SKIP 1;"
      ],
      "bug title": "Unexpected Result",
      "bug comment": "See https://github.com/neo4j/neo4j/issues/12996",
    },
    // {
    //   "GraphDB": "Neo4j",
    //   "BugType": "Perf Bug",
    //   "Issue Link": "https://github.com/neo4j/neo4j/issues/13010",
    //   "Status": "Unknown",
    //   "Fix Commit": "Unknown",
    //   "date": "16/12/2022",
    //   "oracle": "Mutated Query",
    //   "reporter": "Yuancheng",
    //   "severity": "Unknown",
    //   "test": [
    //       "OPTIONAL MATCH (a:Person)--(b:Movie)-->()-[c:IN_GENRE]-(a:Person) WHERE a.name CONTAINS \" \" AND b.year>1920 AND c.genre IS NULL RETURN DISTINCT b ORDER BY b LIMIT 1;"
    //   ],
    //   "bug title": "Adding index incurs performance regression in some cases",
    //   "bug comment": "Executing the query without index is more than 100x faster than the one with index.",
    // },
    {
      "GraphDB": "Neo4j",
      "BugType": "Logic Bug",
      "Issue Link": "https://github.com/neo4j/neo4j/issues/12991",
      "Status": "Confirmed",
      "Fix Commit": "Unknown",
      "date": "07/12/2022",
      "oracle": "Mutated Query",
      "reporter": "Yuancheng",
      "severity": "Unknown",
      "test": [
          "OPTIONAL MATCH (s1)-[s0:DIRECTED]-()<-[s2:ACTED_IN]-(s1) RETURN count(s1);",
          "OPTIONAL MATCH (s1)-[s0]-()<-[s2:ACTED_IN]-(s1) WHERE s0:DIRECTED RETURN count(s1);"
      ],
      "bug title": "Inconsistent results",
      "bug comment": "Two equivalent queries output differently. It had been fixed when reported",
    },
    {
      "GraphDB": "RedisGraph",
      "BugType": "Logic Bug",
      "Issue Link": "https://github.com/RedisGraph/RedisGraph/issues/2744",
      "Status": "Confirmed",
      "Fix Commit": "Unknown",
      "date": "01/12/2022",
      "oracle": "Mutated Query",
      "reporter": "Yuancheng",
      "severity": "Unknown",
      "test": [
          "MATCH ()-[a]-() RETURN count(id(a))",
          "MATCH ()-[a]->() RETURN count(id(a))"
      ],
      "bug title": "Unexpected Result",
      "bug comment": "Equivalent queries output differently",
    },
    {
      "GraphDB": "Neo4j",
      "BugType": "Logic Bug",
      "Issue Link": "https://github.com/neo4j/neo4j/issues/12968",
      "Status": "Fixed",
      "Fix Commit": "Unknown",
      "date": "31/10/2022",
      "oracle": "Mutated Query",
      "reporter": "Yuancheng",
      "severity": "Unknown",
      "test": [
          "OPTIONAL MATCH p=(n)-->()--()-->()--()--()-->()<--(n) RETURN id(n) SKIP 2 LIMIT 1;",
          "OPTIONAL MATCH p=(a)-->()--()-->()--()--()-->()<--(a) RETURN id(a) SKIP 2 LIMIT 1;"
      ],
      "bug title": "Internal bug",
      "bug comment": "Internal bug when executing two equivalent queries. One is OK while one crashed",
    },
    {
      "GraphDB": "Neo4j",
      "BugType": "Perf. Bug",
      "Issue Link": "https://github.com/neo4j/neo4j/issues/12973",
      "Status": "Fixed",
      "Fix Commit": "Unknown",
      "date": "07/11/2022",
      "oracle": "Mutated Query",
      "reporter": "Yuancheng",
      "severity": "Unknown",
      "test": [
          "MATCH p=(n1)--()<-[r1]-()--(r2:PostCode)--(n2)<--()-->()-->()<-[r3:POSTCODE_IN_AREA]-(n1) RETURN n2 as X SKIP 6 LIMIT 2;",
          "CALL { MATCH p=(n1)--()<-[r1]-()--(r2:PostCode)--(n2)<--()-->()-->()<-[r3:POSTCODE_IN_AREA]-(n 1) RETURN n2 as X SKIP 6 LIMIT 2 } RETURN X;"
      ],
      "bug title": "One equivalent query can help improve performance hundred of times",
      "bug comment": "See details in https://github.com/neo4j/neo4j/issues/12973",
    },
    {
      "GraphDB": "AgensGraph",
      "BugType": "Logic Bug",
      "Issue Link": "https://github.com/bitnine-oss/agensgraph/issues/595",
      "Status": "Fixed",
      "Fix Commit": "https://github.com/bitnine-oss/agensgraph/pull/599",
      "date": "29/11/2022",
      "oracle": "Mutated Query",
      "reporter": "Yuancheng",
      "severity": "Unknown",
      "test": [
          "MATCH (s0)-[]-(s0) RETURN count(s0);",
          "MATCH p=(s0)-[]-(s0) RETURN count(s0);"
      ],
      "bug title": "Query gives inconsistent result",
      "bug comment": "See details in https://github.com/bitnine-oss/agensgraph/issues/595",
    },
    // {
    //   "GraphDB": "MemGraph",
    //   "BugType": "SegFault",
    //   "Issue Link": "https://github.com/memgraph/memgraph/issues/658",
    //   "Status": "Confirmed",
    //   "Fix Commit": "Unknown",
    //   "date": "19/11/2022",
    //   "oracle": "Mutated Query",
    //   "reporter": "Yuancheng",
    //   "severity": "Unknown",
    //   "test": [
    //       "See https://github.com/memgraph/memgraph/issues/658".
    //   ],
    //   "bug title": "memgraph server Segmentation fault",
    //   "bug comment": "See details in https://github.com/memgraph/memgraph/issues/658",
    // }
    {
        "GraphDB": "RedisGraph",
        "BugType": "Logic Bug",
        "Issue Link": "https://github.com/RedisGraph/RedisGraph/issues/2859",
        "Status": "Confirmed",
        "Fix Commit": "Unknown",
        "date": "31/01/2023",
        "oracle": "Mutated Query",
        "reporter": "Yuancheng",
        "severity": "Unknown",
        "test": [
            "GRAPH.QUERY g MATCH (s1:A)--(s0:B)--(s2:A)<--()<--(s3:A)<--(s4:A)--(s5:A) WHERE s2=s5               RETURN count(s1)",
            "GRAPH.QUERY g MATCH (s1:A)--(s0:B)--(s2:A)<--()<--(s3:A)<--(s4:A)--(s5:A) WHERE s2=s5 AND id(s0)>=0 RETURN count(s1)",
            "GRAPH.QUERY g MATCH (s1:A)--(s0:B)--(s2:A)<--()<--(s3:A)<--(s4:A)--(s5:A) WHERE s2=s5 AND id(s1)>=0 RETURN count(s1)",
            "GRAPH.QUERY g MATCH (s1:A)--(s0:B)--(s2:A)<--()<--(s3:A)<--(s4:A)--(s5:A) WHERE s2=s5 AND id(s2)>=0 RETURN count(s1)",
            "GRAPH.QUERY g MATCH (s1:A)--(s0:B)--(s2:A)<--()<--(s3:A)<--(s4:A)--(s5:A) WHERE s2=s5 AND id(s3)>=0 RETURN count(s1)",
            "GRAPH.QUERY g MATCH (s1:A)--(s0:B)--(s2:A)<--()<--(s3:A)<--(s4:A)--(s5:A) WHERE s2=s5 AND id(s4)>=0 RETURN count(s1)",
            "GRAPH.QUERY g MATCH (s1:A)--(s0:B)--(s2:A)<--()<--(s3:A)<--(s4:A)--(s5:A) WHERE s2=s5 AND id(s5)>=0 RETURN count(s1)"
        ],
        "bug title": "Inconsistent results",
        "bug comment": "Equivalent queries output differently", 
    },
    {
        "GraphDB": "RedisGraph",
        "BugType": "Logic Bug",
        "Issue Link": "https://github.com/RedisGraph/RedisGraph/issues/2865",
        "Status": "Confirmed",
        "Fix Commit": "Unknown",
        "date": "02/02/2023",
        "oracle": "Mutated Query",
        "reporter": "Yuancheng",
        "severity": "Unknown",
        "test": [
            "Query 1: MATCH (s1:B)-[*1..2]-(s3:A) RETURN count(s1)",
            "Query 2: MATCH (s3:A)-[*1..2]-(s1:B) RETURN count(s1)"
        ],
        "bug title": "Inconsistent results when querying a symmetric path",
        "bug comment": "Equivalent queries output differently"
    },
    {
      "GraphDB": "RedisGraph",
      "BugType": "Logic Bug",
      "Issue Link": "https://github.com/RedisGraph/RedisGraph/issues/2858",
      "Status": "Confirmed",
      "Fix Commit": "Unknown",
      "date": "01/02/2023",
      "oracle": "Mutated Query",
      "reporter": "Yuancheng",
      "severity": "Unknown",
      "test": [
          "MATCH (c)--()--(c) return count(c)",
          "MATCH p=(c)--()--(c) return count(c)"
      ],
      "bug title": "Inconsistent results when adding a `p=`",
      "bug comment": "Equivalent queries output differently"
    }
  ]
  
  
